Learning a Gaussian Mixture Model from Imperfect Training Data for Robust Channel Estimation

In this letter, we propose a Gaussian mixture model (GMM)-based channel estimator which is learned on imperfect training data, i.e., the training data are solely comprised of noisy and sparsely allocated pilot observations. In a practical application, recent pilot observations at the base station (BS) can be utilized for training. This is in sharp contrast to state-of-theart machine learning (ML) techniques where a training dataset consisting of perfect channel state information (CSI) samples is a prerequisite, which is generally unaffordable. In particular, we propose an adapted training procedure for fitting the GMM which is a generative model that represents the distribution of all potential channels associated with a specific BS cell. To this end, the necessary modifications of the underlying expectation-maximization (EM) algorithm are derived. Numerical results show that the proposed estimator performs close to the case where perfect CSI is available for the training and exhibits a higher robustness against imperfections in the training data as compared to state-of-the-art ML techniques.

==> csvdat/2022-09-28_14-07-48_n_paths=3_ant=32_comp=128_3gpp=True_full.csv <==
SNR,gmm,genie
-10.0,0.8459238694680724,0.554131201171875
-5.0,0.5642560125475826,0.319332861328125
0.0,0.2742777509509765,0.15493048095703124
5.0,0.11238549145840529,0.06729783325195313
10.0,0.0418479279333617,0.026992913818359374
15.0,0.014839615119280117,0.010224857330322266
20.0,0.005123912500652772,0.0037303691864013673


==> csvdat/2022-09-28_14-08-18_n_paths=1_ant=32_comp=128_3gpp=True_full.csv <==
SNR,gmm,genie
-10.0,0.6779280473971239,0.370172998046875
-5.0,0.29012114604621114,0.182742236328125
0.0,0.09697307478196987,0.0814265625
5.0,0.035422284127861275,0.033025714111328125
10.0,0.013170635630553804,0.012678898620605469
15.0,0.0049165281581169526,0.0047411197662353514
20.0,0.0017657797196278767,0.0017316259384155275
25,0.0006313806229934997,0.0006214602947235108
30,0.0002245033609661632,0.0002192265272140503


==> csvdat/2022-09-28_14-09-18_n_paths=1_ant=32_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10.0,0.6832646812806944
-5.0,0.29856450319902017
0.0,0.10105991887243088
5.0,0.038104873903064995
10.0,0.015209829591026736
15.0,0.006949217440258068
20.0,0.0037612258950139358
25.0,0.002026912623450403
30.0,0.0008493665330898631

==> csvdat/2022-09-28_14-09-47_n_paths=1_ant=32_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_0dB_mismatch
-10.0,0.7747263027378388
-5.0,0.48257548370248876
0.0,0.31802058459563876
5.0,0.1795814622236703
10.0,0.07864948208593396
15.0,0.02897133798702852
20.0,0.009728163571854303


==> csvdat/2022-09-28_14-14-47_n_paths=3_ant=32_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_0dB_mismatch
-10.0,0.9041514596745764
-5.0,0.6965828831709762
0.0,0.44253800118216186
5.0,0.22148152067120536
10.0,0.08758080370118827
15.0,0.030191580703780953
20.0,0.009898079892512691


==> csvdat/2022-09-28_14-15-02_n_paths=3_ant=32_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10.0,0.8236030591687297
-5.0,0.5333648799774837
0.0,0.2729643198349136
5.0,0.12168988428900328
10.0,0.049945275501077115
15.0,0.019277102745258682
20.0,0.00740044185246392


==> csvdat/2022-09-28_18-25-02_n_paths=1_ant=32_comp=128_3gpp=True_full_noisyGMM.csv <==
SNR,gmm_noisy,gmm_noisy_last
-10.0,0.8427710749126079,0.6738873591308183
-5,0.35015956710255575,0.28670827415473543
0.0,0.11310021610443348,0.09778664763957148
5,0.04058547967786243,0.035245552348294566
10.0,0.01488058468124586,0.013298141222439807
15,0.005374060930641966,0.005019794915433271
20.0,0.0019372714187195327,0.001942565791532963
25,0.0006843901227393225,0.0008385348846659286
30,0.00023886009035109436,0.0004149668285633696


==> csvdat/2022-09-28_18-46-22_n_paths=3_ant=32_comp=128_3gpp=True_full_noisyGMM.csv <==
SNR,gmm_noisy,gmm_noisy_last
-10.0,0.9405197408298134,0.8381886640941706
0.0,0.29846042404112494,0.2692734765882632
10.0,0.04447364874220887,0.04133649168095799
20.0,0.005247204421486724,0.005251312103778269


==> csvdat/2022-09-28_18-49-02_n_paths=3_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm,genie
-10.0,0.7793282515640187,0.486047705078125
-5.0,0.4977971568977905,0.274598828125
0.0,0.2596360679702808,0.13310712890625
5.0,0.11023364604657515,0.05739457397460938
10.0,0.04145363131249212,0.02308134307861328
15.0,0.014602247947782658,0.008777392578125
20.0,0.005011335409726354,0.003224803924560547
25,0.0016998722192097992,0.0011571943283081054
30,0.000571662075776244,0.0004067455291748047

==> csvdat/2022-09-28_18-49-18_n_paths=1_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm,genie
-10.0,0.43996241983612,0.3134578857421875
-5.0,0.16825275638950454,0.15503052978515625
0.0,0.07051277500208994,0.06774025268554687
5.0,0.02825520148787946,0.027514739990234374
10.0,0.01086066547355325,0.01066090316772461
15.0,0.004057379987324492,0.003962699127197266
20.0,0.0014745166413544137,0.0014420417785644532
25,0.0005280538041847535,0.0005188622951507568
30,0.000186020894439418,0.0001831172227859497

==> csvdat/2022-09-28_18-49-49_n_paths=1_ant=128_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10.0,0.4820085888348177
-5.0,0.20020784789141877
0.0,0.08162876225688401
5.0,0.033627764784196865
10.0,0.014694167145929072
15.0,0.007457664185621654
20.0,0.004276731868278036
25.0,0.0019527765642279775
30.0,0.0008317453849138794

==> csvdat/2022-09-28_18-50-11_n_paths=1_ant=128_3gpp=True_vae_real.csv <==
snr,mse
-1.000000000000000000e+01,6.846138238906860352e-01
-5.000000000000000000e+00,2.026015967130661011e-01
0.000000000000000000e+00,7.519184798002243042e-02
5.000000000000000000e+00,2.975946664810180664e-02
1.000000000000000000e+01,1.154073141515254974e-02
1.500000000000000000e+01,4.384478088468313217e-03
2.000000000000000000e+01,1.604876480996608734e-03

==> csvdat/2022-09-28_18-50-11_n_paths=1_ant=128_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_0dB_mismatch
-10.0,0.6904425301533044
-5.0,0.4899491010517975
0.0,0.3228776704886559
5.0,0.1893060724726405
10.0,0.0991986144587588
15.0,0.03768099088724427
20.0,0.01066597759847042


==> csvdat/2022-09-28_18-50-29_n_paths=3_ant=128_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_0dB_mismatch
-10.0,0.8925549704331921
-5.0,0.7358113310444011
0.0,0.4897440625578712
5.0,0.2721073590892236
10.0,0.10956322520335225
15.0,0.033058500527243864
20.0,0.010139018108675717


==> csvdat/2022-09-28_18-50-52_n_paths=3_ant=128_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10.0,0.7181964320987214
-5.0,0.44604442728128607
0.0,0.2595354557750016
5.0,0.12889692099922725
10.0,0.054795108106608675
15.0,0.021954011021141126
20.0,0.009612304458528998


==> csvdat/2022-09-28_18-51-54_n_paths=1_ant=128_comp=128_3gpp=True_full_noisyGMM.csv <==
SNR,gmm_noisy,gmm_noisy_last
-10.0,1.089139096584247,0.44810365669877883
-5.0,0.2953898662784693,0.17490546906270932
0.0,0.10873878735550327,0.0733250126208616
5.0,0.04061916712794487,0.029504642352769856
10.0,0.01486026402336991,0.01134948072508969
15.0,0.0053528716833251945,0.004411828369194239
20.0,0.0018854633594491243,0.0018804182466311925
25.0,0.0006595728500461389,0.0009193810063934082
30.0,0.00022533315460450604,0.0004826414254595697

==> csvdat/2022-09-28_18-51-54_n_paths=1_ant=128_comp=64_3gpp=True_full_noisyGMM.csv <==
SNR,gmm_noisy,gmm_perSNR_mismatch
-10,0.9191144867833269,2.8465725408716605
-5,0.2582737405128184,0.9055122075484137
0,0.1004541263415666,0.2985393309330155
5,0.038441981489414155,0.09989468378878524
10,0.014205488229916961,0.033120392178639754
15,0.0050113042813818755,0.010874900155229303
20.0,0.0017651136333255092,0.003596010340021001
25,0.0006258392527805012,0.0011863900941790856
30,0.00022004320614012033,0.0003871210969027851

==> csvdat/2022-09-28_18-52-08_n_paths=3_ant=128_comp=128_3gpp=True_full_noisyGMM.csv <==
SNR,gmm_noisy,gmm_noisy_last
-10.0,1.1531008598333639,0.7640998058251969
-5,0.6679406923089852,0.47782418157374923
0.0,0.3662623003308746,0.24638159256626263
5,0.13928827965730567,0.10629046737658157
10.0,0.04747137124172344,0.040810503076311
15,0.015979821649117643,0.014789841402622201
20.0,0.0054064341067826234,0.005410168150113738
25,0.001830371579541368,0.002089305919936524
30,0.0006122268174582739,0.0009138096430624963

==> csvdat/2022-10-18_14-32-11_n_paths=1_ant=64_comp=128_3gpp=False_full.csv <==
SNR,gmm
-10.0,0.8475643142380792
-5.0,0.5898585090312306
0.0,0.3272452939058371
5.0,0.1534626722006823
10.0,0.06349379516799553
15.0,0.02430790624163174
20.0,0.008690505729491867


==> csvdat/2022-10-18_14-38-40_n_paths=3_ant=64_comp=128_3gpp=False_full_noisyGMM.csv <==
SNR,gmm_noisy,gmm_noisy_last
-10.0,1.009227888709501,0.8458198637350364
0.0,0.380519667619861,0.32648004184539914
10.0,0.06659194355500514,0.06386547603463548
20.0,0.008761293847515438,0.008758397390761964


==> csvdat/2022-10-18_22-37-53_n_paths=3_ant=64_comp=128_3gpp=False_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10.0,0.8452264268606691
-5.0,0.5908220510419556
0.0,0.3259550824737996
5.0,0.153469312387783
10.0,0.06361469216028331
15.0,0.024419424369260218
20.0,0.00883232960897552
25.0,0.0030068526653843366
30.0,0.000982190058592221
35.0,0.00031501356219890836
40.0,9.96767921191201e-05

==> csvdat/2022-10-18_22-38-30_n_paths=3_ant=64_comp=128_3gpp=False_full_mismatch.csv <==
SNR,gmm_0dB_mismatch
-10.0,0.9125858527372953
-5.0,0.7030884640377901
0.0,0.45517811588090956
5.0,0.2268536040243449
10.0,0.08862969820594555
15.0,0.030459724391087382
20.0,0.009896690003235125
25.0,0.0031469731920286542
30.0,0.0009995412245957468
35.0,0.0003158927341371134
40.0,9.993453024853813e-05

==> csvdat/2022-10-19_12-28-11_n_paths=1_ant=32_comp=128_3gpp=False_full.csv <==
SNR,gmm
-10.0,0.7368336542463139
0.0,0.13486070552276025
10.0,0.0371491933004427
20.0,0.007064298323129946
30.0,0.0009167620937661973
40.0,9.867323499938e-05


==> csvdat/2022-10-19_12-28-30_n_paths=3_ant=32_comp=128_3gpp=False_full_noisyGMM.csv <==
SNR,gmm_noisy,gmm_noisy_last
-10.0,0.8750389840540945,0.7286225521227269
0.0,0.14877580951948743,0.1296796908090959
10.0,0.039994746943939875,0.03683139106145687
20.0,0.007297766389616515,0.0072927358279497485
30.0,0.0009242033843283895,0.000920587863940815
40.0,9.89000848184918e-05,9.851296758580151e-05

==> csvdat/2022-10-19_15-10-09_n_paths=3_ant=32_comp=128_3gpp=False_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10.0,0.7333707099743462
0.0,0.12891427653741747
10.0,0.036998660942511905
20.0,0.007467628056637072
30.0,0.0009590379187494712
40.0,9.948042823760464e-05


==> csvdat/2022-10-19_15-17-19_n_paths=3_ant=32_comp=128_3gpp=False_full_mismatch.csv <==
SNR,gmm_0dB_mismatch
-10.0,0.7985982241889426
0.0,0.3292431556588456
10.0,0.08450030412012155
20.0,0.009810539393157907
30.0,0.0009954951653726853
40.0,0.0001001293056808018


==> csvdat/2022-10-20_15-20-42_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_full
-10.0,0.2223553232136504
0.0,0.0349949802910079
10.0,0.005208584175434455
20.0,0.0007705136478219376
30.0,0.0001423999642764235


==> csvdat/2022-10-21_10-56-25_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,omp
-20,0.8679723984592853
-15,0.7014257136507607
-10,0.5267819325443521
-5,0.4314661748000959
0,0.39310227947733883
5,0.37986600508740653
10,0.37550804903901264
15,0.3741428156935765
20,0.3737192424924829
25,0.3735821709382492
30,0.37352793570406584


==> csvdat/2022-10-21_11-07-24_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,ls
-20,15.742107723934945
-15,5.557939496084005
-10,2.3453418339513155
-5,1.3276181859828378
0,1.0064789124823341
5,0.9045325715372716
10,0.8723922196262147
15,0.8622178591232618
20,0.8589937761005462
25,0.8579792069290736
30,0.8576580585394736


==> csvdat/2022-10-21_11-57-04_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,gmm_full_20
-20,0.7523446290580265
-15,0.4947053701742589
-10,0.27143172229889645
-5,0.14864878247949437
0,0.096108800216198
5,0.08097930685628035
10,0.07869720618814317
15,0.08451012241903362
20,0.09971835555631253
25,0.11248124664522785
30,0.12193538209853197


==> csvdat/2022-10-21_16-11-59_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=full_v=3kmh_noisy.csv <==
SNR,gmm_full_20
-10,0.890956245165394
-5,0.8714322966869652
0,0.8629040591825163
5,0.8595827846449474
10,0.8583080306338761
15,0.8578259140794309
20,0.8576405433815102
25,0.8575726109001954
30,0.8575442214567676


==> csvdat/2022-10-21_16-36-29_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=wideband_v=3kmh_noisy.csv <==
SNR,gmm_full_20
-10,0.8911725721399222
-5,0.871484875360634
0,0.8629024820911636
5,0.8595956261973626
10,0.8583147429586039
15,0.8578231959649005
20,0.8576384642893445
25,0.8575709343402422
30,0.8575430063844149


==> csvdat/2022-10-22_05-45-56_carrier=24_symbols=14_pattern=rand_one_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy_snr=20_pilots.csv <==
pilots,gmm_full_20,omp,ls,gmm_full
50,0.004348330506067132,0.3738728322153488,0.8590240178688348,0.0007923134598814914
100,0.0017352105018798491,0.37239579684871466,0.7105988614346904,0.00043706980144304306
150,0.0005637571339317173,0.3721853043653426,0.5621710442837345,0.00030020875063221084
200,0.00043849019991534777,0.371917670316889,0.41375621802095314,0.00023510252830481212
250,0.0003653057996295564,0.37209812507503104,0.2653379314375616,0.00018852888960299395

==> csvdat/2022-10-22_05-45-56_carrier=24_symbols=14_pilots=50_pattern=rand_one_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.7411588665634751,0.870099645501757,15.694367929541698
-15,0.4812156824184362,0.7082860892518232,5.551784040055709
-10,0.24415863813065,0.5345697052155152,2.346023563297506
-5,0.10717452104042026,0.4320543642385614,1.329027916345361
0,0.045275765611744574,0.39319471259114724,1.006742504344882
5,0.019802286322739174,0.37993330631442135,0.9045645785205251
10,0.010431646289787357,0.37562204351012657,0.8724396708020963
15,0.006551634195682279,0.37428198331973284,0.862237232742736
20,0.004348330506067132,0.3738728322153488,0.8590240178688348
25,0.0032876282270383112,0.3737297140824202,0.8580071609672518
30,0.00288881291924743,0.37369120050389726,0.8576853393767557


==> csvdat/2022-10-22_08-01-32_carrier=24_symbols=14_pilots=100_pattern=rand_one_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.587512681350541,0.7769215717736117,30.440249463351137
-15,0.32503002028037437,0.5966513177785938,10.133365779575934
-10,0.15274630380984425,0.4612706949472174,3.683650250060867
-5,0.06450674462478696,0.40300795149785906,1.6482357294086236
0,0.026304908196004808,0.3821647952271182,1.0052496332015832
5,0.010727758956627325,0.37543325992324494,0.8017319533653264
10,0.004704164276643312,0.37330272394546443,0.7373792178568619
15,0.0025617444794405254,0.3726054148898976,0.7170242976385639
20,0.0017352105018798491,0.37239579684871466,0.7105988614346904
25,0.001126710084973309,0.3723263535900165,0.708559061212537
30,0.0006962262141240949,0.3723021540606314,0.7079169187770427


==> csvdat/2022-10-22_09-11-02_carrier=24_symbols=14_pilots=150_pattern=rand_one_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.4871403477977044,0.7131800207560843,45.187801212150525
-15,0.2527692588353761,0.5375062174843088,14.664023196837697
-10,0.11287928328469232,0.4332156546480872,5.020626323191571
-5,0.04771309849838253,0.39307173368988463,1.96928623003333
0,0.019317788545699176,0.3786372136751118,1.0035567179038711
5,0.00783793212138468,0.3742262602683405,0.6990634103210909
10,0.0032072579078037647,0.3727832428264766,0.6023417992778798
15,0.0013134886608321165,0.3723376417525928,0.5718186624916346
20,0.0005637571339317173,0.3721853043653426,0.5621710442837345
25,0.00028151561662343783,0.3721428012232998,0.5591199111409316
30,0.0001769881384560465,0.3721286089968944,0.5581531807039679


==> csvdat/2022-10-23_06-22-36_carrier=24_symbols=14_pilots=250_pattern=rand_one_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.37638718309230607,0.6250478387314027,74.65980980564755
-15,0.1803516834498457,0.48097636751406797,23.77111072422309
-10,0.07754409798873524,0.4108667755103367,7.702360436152705
-5,0.03180155983061533,0.38457937189394925,2.609804582934052
0,0.013042155565308232,0.3760118000659125,1.001523697743756
5,0.005321374457220799,0.3733366260504812,0.4932262589404315
10,0.002140283570908699,0.3724668182171483,0.3323690176273817
15,0.0008664870004109279,0.37217984059411907,0.28140123927094646
20,0.0003653057996295564,0.37209812507503104,0.2653379314375616
25,0.00017424625436122623,0.37206799593285134,0.2602453708189266
30,0.00010680065915580137,0.37205904752761615,0.2586372839292048


==> csvdat/2022-10-23_07-09-54_carrier=24_symbols=14_pilots=200_pattern=rand_one_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.42440297553449385,0.6714695190901333,59.9228815791481
-15,0.20841641414624792,0.5059876759632437,19.229449594932355
-10,0.09166747739120926,0.41949231784449864,6.361368022195735
-5,0.038091711041371504,0.38751451332014447,2.2884257353793003
0,0.015424386828766009,0.3767810214225074,1.0030471495480002
5,0.0062917233082771746,0.37345256289373396,0.5957442365962364
10,0.002573858689992781,0.37236957995734793,0.46729930193368974
15,0.001037540891597248,0.37202452133944797,0.4266289701897942
20,0.00043849019991534777,0.371917670316889,0.41375621802095314
25,0.0002062669703151254,0.3718830428559485,0.40969008248885164
30,0.0001180547038205428,0.37187203780060385,0.40840079570487564


==> csvdat/2022-10-23_09-35-47_carrier=24_symbols=14_pilots=50_pattern=rand_one_sum=0.99_ntrain=100000_covtype=wideband_v=3kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.9655769583568756,0.8649118809999808,15.711468989565379
-15,0.9260760214616751,0.7036759217319491,5.566340152873733
-10,0.8912144700493447,0.5336289022411946,2.3435534860099105
-5,0.8714087888482162,0.43282416635227045,1.3291181473165703
0,0.8628824427324766,0.39354318654395903,1.0062507807472392
5,0.8595917882448028,0.37986768483988703,0.9045448490726193
10,0.8583181382793307,0.37566352939853254,0.8724135478281274
15,0.8578454933809568,0.3742736984806499,0.8622416831862753
20,0.8576654724460907,0.3738620113627146,0.8590262558237224
25,0.8575970932474151,0.37372677467287446,0.8580077465636949
30,0.8575702332122356,0.3736925773492739,0.8576852113463673


==> csvdat/2022-10-23_09-41-00_carrier=24_symbols=14_pilots=50_pattern=rand_one_sum=0.99_ntrain=100000_covtype=full_v=3kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.9640583416799464,0.8675749162645743,15.729385833059169
-15,0.9254814868155271,0.7034493391418407,5.5630096202900745
-10,0.8915270688104618,0.5338847192059529,2.3488874298153766
-5,0.871452350970479,0.4324804410735368,1.328121722867445
0,0.8628094683617046,0.3929938207342826,1.0062092372078446
5,0.8596047310536429,0.37995177956162984,0.9044126547932893
10,0.8583197557436384,0.37565119755565196,0.8724391110996111
15,0.8578446140889945,0.37431957815617684,0.862252276090731
20,0.8576654046525914,0.3738599550563019,0.8590214512327772
25,0.8575982789267452,0.3737304349086986,0.8580072143230197
30,0.8575713629094917,0.37369039664444675,0.8576853108689841


==> csvdat/2022-10-24_11-55-39_carrier=24_symbols=14_pilots=50_pattern=rand_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_full
-20,0.718492162249627
-15,0.4589062945285027
-10,0.21991982857487244
-5,0.0908521702093243
0,0.03509848096286787
5,0.013652185839922396
10,0.005287095077574299
15,0.0020457640890167647
20,0.0007923134598814914
25,0.0002961624963735548
30,0.00010989244501766588


==> csvdat/2022-10-24_12-01-39_carrier=24_symbols=14_pilots=100_pattern=rand_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_full
-20,0.5599822179067417
-15,0.30602529849105753
-10,0.1315952049603141
-5,0.05266516225417045
0,0.020172538723537293
5,0.00783252407853757
10,0.0030225245220325014
15,0.001167005716970163
20,0.00043706980144304306
25,0.0001587801969098883
30,5.746109731500685e-05


==> csvdat/2022-10-24_12-12-00_carrier=24_symbols=14_pilots=150_pattern=rand_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_full
-20,0.46878802641106565
-15,0.2318445616193849
-10,0.09618534527419605
-5,0.03749162489154324
0,0.014565053542533598
5,0.0056195331561957745
10,0.0021451002835509267
15,0.0008074002529282567
20,0.00030020875063221084
25,0.00010752226969755786
30,3.8533376425019205e-05


==> csvdat/2022-10-24_12-16-02_carrier=24_symbols=14_pilots=200_pattern=rand_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_full
-20,0.4057675279424486
-15,0.18734633661811606
-10,0.07712440148096339
-5,0.029560675515449567
0,0.011556695717361124
5,0.004462386620380197
10,0.0016992553593558144
15,0.0006379407669569489
20,0.00023510252830481212
25,8.439503305352283e-05
30,3.0011019022126855e-05


==> csvdat/2022-10-24_12-18-58_carrier=24_symbols=14_pilots=250_pattern=rand_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_full
-20,0.3578931056630869
-15,0.16102356426847655
-10,0.06304010529050684
-5,0.02478582136626052
0,0.00952496963854226
5,0.003651652183717179
10,0.0013860705030131308
15,0.0005223709261918577
20,0.00018852888960299395
25,6.802153634003376e-05
30,2.4427083347866517e-05


==> csvdat/2022-10-25_09-41-22_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=300kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.9476582421103714,0.9484266131886122,15.705612528103437
-15,0.8797540714441365,0.8697872721515524,5.5538221899908775
-10,0.8000962561437034,0.7869905464453067,2.339567026773648
-5,0.7641684144435337,0.7249878675934408,1.3227802881857949
0,0.7501393710257055,0.6964594772442112,1.000661326383798
5,0.7385522653976145,0.6860476647604827,0.8988660167642898
10,0.7218754103899543,0.6827072598229454,0.86657837285576
15,0.7115325145368647,0.6814964105941786,0.8564089688927536
20,0.7054728666819476,0.6811387475189086,0.8531728303964617
25,0.7030445120433965,0.6810268961039383,0.8521593134559226
30,0.7021950284469877,0.6809903076544235,0.8518384523771528


==> csvdat/2022-10-25_17-31-45_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=300kmh.csv <==
SNR,gmm_full
-20,0.8789811348083505
-15,0.6899876866782262
-10,0.38082005029824323
-5,0.15705723206981284
0,0.06375874352042588
5,0.026629294382188223
10,0.010819803688378562
15,0.004385761023525594
20,0.0017530196769053004
25,0.0007516480463352547
30,0.0003776726260260614


==> csvdat/2022-10-26_00-02-22_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_block-toeplitz
-20,0.7322473306186054
-15,0.46562614748879955
-10,0.23544503325930838
-5,0.10086576782321775
0,0.04130750335056973
5,0.0165058844692404
10,0.006576719363436217
15,0.0026611074267865586
20,0.0011396892799244744
25,0.0005526105221716169
30,0.00032161864655354673


==> csvdat/2022-10-26_00-08-20_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=300kmh.csv <==
SNR,gmm_block-toeplitz
-20,0.8877703459001632
-15,0.7081260654983859
-10,0.4178681388296416
-5,0.19023290848371527
0,0.08325300430619778
5,0.036145281952328724
10,0.015243272063905485
15,0.0064213946460939565
20,0.0027633052218808576
25,0.0013274878327212728
30,0.0007773334515898424


==> csvdat/2022-10-26_15-15-37_carrier=24_symbols=14_pilots=50_pattern=rand_one_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=300kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.8911088876271495,0.9418291569038579,15.764591945960293
-15,0.7137158968184787,0.8710219006661339,5.555428107828993
-10,0.4336511470962417,0.7847099543352027,2.339234082208464
-5,0.2150795157616429,0.7244299666894009,1.3224901804571527
0,0.11625688551064588,0.6963102334586884,1.0007442257979438
5,0.06926007217470005,0.6854602724651432,0.8987970211734366
10,0.04309532323189401,0.6818763961828337,0.8667047228328597
15,0.03096682324730311,0.6807243288818277,0.856543113808785
20,0.026462286010863638,0.6803554035570799,0.8533170630503342
25,0.024950569496833296,0.6802351780824658,0.8523028974602781
30,0.02446997741879489,0.6801955738463656,0.8519818059440174


==> csvdat/2022-11-08_17-02-56_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,lin_int
-20,57.14891090722325
-15,18.11706808280908
-10,5.723019583230801
-5,1.8059439698258664
0,0.5725881899299969
5,0.181100018017707
10,0.05811507429104857
15,0.018998450073898297
20,0.006620870271252402
25,0.0027066907353496383
30,0.0014698641026723116


==> csvdat/2022-11-08_17-28-28_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=300kmh.csv <==
SNR,lin_int
-20,57.19442917584791
-15,18.064432070193476
-10,5.739849605959522
-5,1.8314431342135438
0,0.5931458014131806
5,0.2023419128757645
10,0.07886527129359283
15,0.03964760775512937
20,0.027337055848839123
25,0.02339675848934843
30,0.022161679582219294


==> csvdat/2022-11-09_08-00-31_carrier=24_symbols=14_pilots=50_pattern=rand_edges_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,gmm_full_20,omp,ls
-20,0.7297831034132083,0.8699207099061537,15.730861539269746
-15,0.4727152313996517,0.7138469078223599,5.5667250544843565
-10,0.24550944444422843,0.5373665172420845,2.345574391632263
-5,0.11107600043075078,0.4362224360200341,1.3292569697012926
0,0.046855761348274676,0.39588523389629077,1.005846856054497
5,0.01982042512462594,0.382714943186207,0.9045636892933047
10,0.010083285379671004,0.3782866462342964,0.8724397272308299
15,0.006092087396241378,0.3769469964418325,0.8622446350344645
20,0.003824323039546898,0.37652270004473787,0.8590301447096421
25,0.0027448709245828777,0.3763666441478195,0.8580120260080559
30,0.002356893640079891,0.37632937329469107,0.8576909537590839


==> csvdat/2022-11-09_10-05-25_carrier=24_symbols=14_pilots=50_pattern=rand_edges_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,lin_int
-20,57.139423776262305
-15,18.017691284635234
-10,5.713417267574581
-5,1.8104999334059169
0,0.5797457829853184
5,0.1877280824891982
10,0.06466886845994167
15,0.02558079611219652
20,0.01326432393165648
25,0.009390991763795285
30,0.008159423947247139


==> csvdat/2022-11-09_10-57-31_carrier=24_symbols=14_pilots=50_pattern=rand_edges_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,lin_int_sample_cov
-20,0.7252254327823456
-15,0.4618528382007552
-10,0.23843530554689776
-5,0.10921378277913277
0,0.046645870316863756
5,0.02079290066911049
10,0.010873781692902408
15,0.00712908646444615
20,0.005692155599604483
25,0.004683859905035987
30,0.004003045215679509


==> csvdat/2022-11-09_11-03-13_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,lin_int_sample_cov
-20,0.7271311370728578
-15,0.4607563351925944
-10,0.23708896474209584
-5,0.1057448091493444
0,0.04428444983692678
5,0.018741182049347032
10,0.008541196801305483
15,0.004647380849745101
20,0.0031335619146542373
25,0.002097071579362061
30,0.001392960450495469


==> csvdat/2022-11-09_14-20-54_carrier=24_symbols=14_pilots=50_pattern=rand_edges_sum=0.99_ntrain=100000_covtype=full_v=300kmh_noisy.csv <==
SNR,omp,ls,lin_int_sample_cov
-20,0.9440907426757168,15.708668285422965,0.8743302656455841
-15,0.8775180760967165,5.553934625017375,0.7046844925465043
-10,0.7889098930533383,2.338907672033106,0.47147395249121105
-5,0.7298173488689675,1.3216478565920413,0.2711715462834284
0,0.7044197199762505,1.000749384185883,0.1426142563761479
5,0.6945227036521577,0.8990094959608675,0.0779963571512186
10,0.6913579028787789,0.8668138553457104,0.050160963538120655
15,0.6902373398655398,0.8566613905072925,0.03912080033441635
20,0.6899208454686911,0.8534448831482117,0.03491846191352802
25,0.6897568696395845,0.8524281793024518,0.03301974798957211
30,0.6897081744646265,0.8521064404172776,0.032088400410211285


==> csvdat/2022-11-09_16-15-37_carrier=24_symbols=14_pilots=48_pattern=sparse_ruler_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,omp,ls,lin_int_sample_cov
-20,0.8791019608429055,15.182841008206061,0.7370451448609611
-15,0.7165990272326311,5.376818360562488,0.4791076055156578
-10,0.5487349576999357,2.290616938725027,0.24660300590989617
-5,0.4552680531691929,1.314411894068006,0.11077436425796605
0,0.4146969408255823,1.006535377315835,0.04905079920914474
5,0.40119601745241773,0.9085288123614095,0.02446222279063012
10,0.3965868720254734,0.8777511313042226,0.015094281441029271
15,0.39542427905634775,0.8679793625046721,0.011522996588052432
20,0.394948439698714,0.8648854989369693,0.010264917591914963
25,0.3947765933124073,0.8639065964065324,0.009285285360023987
30,0.394754152982785,0.8635987474768833,0.008620947265255904


==> csvdat/2022-11-09_22-18-21_carrier=24_symbols=14_pilots=48_pattern=sparse_ruler_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,gmm_full_20
-20,0.7458141877979737
-15,0.4946691868019744
-10,0.2512586958297023
-5,0.11033336259677555
0,0.047224854271808066
5,0.022081849701384635
10,0.012842269798256934
15,0.00897362303899342
20,0.00679530233886359
25,0.005681623559163
30,0.0051664130201693765


==> csvdat/2022-11-10_01-41-14_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=full_v=3kmh_noisy.csv <==
SNR,lin_int_gmm_noisy,gmm_full_20


==> csvdat/2022-11-10_02-18-11_carrier=24_symbols=14_pilots=48_pattern=sparse_ruler_sum=0.99_ntrain=100000_covtype=block-toeplitz_v=3kmh_noisy.csv <==
SNR,lin_int_gmm_noisy,gmm_full_20


==> csvdat/2022-11-10_06-07-17_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,lin_int_gmm_mismatch
-20,0.7219207937990036
-15,0.45145661898410455
-10,0.2215470608285434
-5,0.09054856456191451
0,0.03572696541838693
5,0.014096625698872616
10,0.006267105529706175
15,0.003686229573843481
20,0.0027929534141802486
25,0.0020096702894826417
30,0.001376152073053374


==> csvdat/2022-11-10_09-54-45_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_covtype=full_v=3kmh_noisy.csv <==
SNR,lin_int_gmm_noisy
-20,0.7204180015614504
-15,0.45316235983917763
-10,0.22164175583944623
-5,0.09067398089793578
0,0.035648018134513085
5,0.014037150491065761
10,0.006062953213364822
15,0.0033005145751276673
20,0.0024256521228179467
25,0.0018569934693456157
30,0.001336781462542881


==> csvdat/2022-11-11_09-01-59_carrier=24_symbols=14_pilots=50_pattern=rand_edges_sum=0.99_ntrain=100000_v=3kmh.csv <==
pilots,lin_int
50,0.013324307218759924
100,0.008777935285841742
150,0.008111647935699722
200,0.007622475461490857
250,0.007470097773412003

==> csvdat/2022-11-17_18-55-13_carr=24_symb=14_pilots=50_sum=0.99_ntrain=100000_covtype=full_trainpatt=rand_edges_pattern=lattice_v=3kmh_noisy.csv <==
SNR,lin_int_sample_cov,lin_int_gmm_mismatch
-20,0.7287022524831533,0.7262253537690504
-15,0.46863332361844134,0.4577961813048852
-10,0.24070132260676064,0.22572464602721043
-5,0.11236337515709212,0.09646955454163601
0,0.04869687106019114,0.040975234127452104
5,0.022343970477122343,0.01829128358350702
10,0.010665146179366283,0.008686121432901445
15,0.005315283414475523,0.004505588823512476
20,0.002938059511920639,0.002735476099970851
25,0.0017462633100700248,0.0019239795054816454
30,0.0010905348317505888,0.0015674452345638978


==> csvdat/2022-11-19_03-45-55_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=300kmh.csv <==
SNR,gmm_full
-20,0.8812119822057803
-15,0.6878706493881807
-10,0.3794350211061727
-5,0.1572366433294716
0,0.06438092583557763
5,0.02648847740106466
10,0.010840912703576115
15,0.004387023304372276
20,0.0017676529781985948
25,0.000757667965891888
30,0.00037933321672707355


==> csvdat/2022-11-19_15-47-47_carr=24_symb=14_pilots=50_sum=0.99_ntrain=100000_covtype=full_trainpatt=rand_edges_pattern=lattice_v=300kmh_noisy.csv <==
SNR,lin_int_sample_cov,lin_int_gmm_mismatch
-20,0.8862464759160501,0.8871556635678832
-15,0.7220687373666249,0.6978293932663973
-10,0.4781350287129925,0.3901533658682711
-5,0.26380673270622906,0.16978242670974908
0,0.13053433496560793,0.07827660565668082
5,0.061509154502600055,0.03735931108872019
10,0.028644780311731097,0.018046743293727158
15,0.01407983733097083,0.009492200199597227
20,0.007805125008744677,0.005603291770915883
25,0.005068221806992904,0.0038996043643269754
30,0.003956302183111063,0.003147144238989433


==> csvdat/2022-11-21_23-35-30_n_paths=3_ant=128_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_perSNR_mismatch
-10,2.8713853842544363
-5,1.096731925168489
0,0.43655212742994454
5,0.1609417634686987
10,0.0566904335177895
15,0.01877144736253201
20,0.006227083056975591
25,0.0020588673491886244
30,0.0006755298724741874

==> csvdat/2022-11-21_23-44-24_n_paths=1_ant=128_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_perSNR_mismatch
-10,2.8344730260096758
-5,0.8936013037387014
0,0.29383764859820893
5,0.09731965462889322
10,0.03222869455178276
15,0.010670204434853914
20,0.003511130114179356
25,0.00116157948990411
30,0.0003808036284740194

==> csvdat/2022-11-21_23-44-24_n_paths=1_ant=128_comp=64_3gpp=True_full_mismatch.csv <==
SNR,gmm_perSNR_mismatch
-10,2.8344730260096758
-5,0.8936013037387014
0,0.29383764859820893
5,0.09731965462889322
10,0.03222869455178276
15,0.010670204434853914
20,0.003511130114179356
25,0.00116157948990411
30,0.0003808036284740194

==> csvdat/2022-11-22_10-23-05_n_paths=3_ant=128_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10,0.765314740057444
-5,0.48040361597953235
0,0.2501604256006992
5,0.10889436240525849
10,0.041754583697257125
15,0.015734676889818045
20,0.006227083056975591
25,0.002503513779138304
30,0.0009141075919919987


==> csvdat/2022-11-22_10-26-48_n_paths=1_ant=128_comp=128_3gpp=True_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10,0.4472305523924011
-5,0.17226574173663045
0,0.07199747611514903
5,0.029160153874172465
10,0.011911071069776027
15,0.005753214970061174
20,0.003511130114179356
25,0.0019490205287373253
30,0.0008314688429281372


==> csvdat/2022-11-22_16-31-27_n_paths=1_ant=128_comp=128_3gpp=True_full.csv <==
SNR,LS
-10,10.012429390728586
-5,3.1640259889585503
0,0.9998089563353187
5,0.31618329142417617
10,0.09990109098075718
15,0.031622991295132304
20,0.010005339755268128
25,0.003162271323334485
30,0.0010015513541656211


==> csvdat/2022-11-23_09-40-30_1paths_128antennas_20lbatch_20lsize_500ebatch_snr_train=20.0_noisy.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9409257687568666
-10.0,0.8738685555458078
-5.0,0.7055374297142024
0.0,0.16408258166313172
5.0,0.09038925442695622
10.0,0.04450021097064015
15.0,0.029372190639376666
20.0,0.029751116871833808
25.0,0.056860694655776055
30.0,0.047713849872350673


==> csvdat/2022-11-23_09-44-57_1paths_128antennas_20lbatch_20lsize_500ebatch_snr_train=perSNR_noisy.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9500526179313661
-10.0,0.8680648039817807
-5.0,0.6955177479743965
0.0,0.1900520037651064
5.0,0.09916605255603793
10.0,0.039488746047019935
15.0,0.03006643995642658
20.0,0.011859083309769617
25.0,0.012995986409485348
30.0,0.013500779637694357


==> csvdat/2022-11-23_10-59-57_1paths_128antennas_20lbatch_20lsize_500ebatch_snr_train=20.0_noisy.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9597358357429502
-10.0,0.867530379867554
-5.0,0.3008191576004032
0.0,0.08851888782978065
5.0,0.03636259679794313
10.0,0.016655573302507415
15.0,0.008234890921413893
20.0,0.004852087035030128
25.0,0.0025354580830782647
30.0,0.0012025584518909453


==> csvdat/2022-11-23_11-03-12_1paths_128antennas_20lbatch_20lsize_500ebatch_snr_train=perSNR_noisy.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9553735538482669
-10.0,0.8739464329719541
-5.0,0.33901991944313026
0.0,0.13297084391117098
5.0,0.03862330407500262
10.0,0.01771996816992759
15.0,0.008102100610733033
20.0,0.004437263205647475
25.0,0.0023269237827509646
30.0,0.0010060914032161228


==> csvdat/2022-11-23_19-34-12_carrier=24_symbols=14_pilots=50_v=3kmh_debug_mode=False_snrtrain=20_trainpattern=rand_edges_pattern=lattice_noisy.csv <==
SNR,channel_net
-20,0.27489968579103113
-10,0.11799732828343747
0,0.03572413901281695
10,0.019467801365182395
20,0.014627316559579301
30,0.012238709153367356

==> csvdat/2022-12-02_16-28-39_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,lin_int
-20,54.918209269676204
-15,17.408559210298744
-10,5.5076919120616985
-5,1.738380127682243
0,0.549124983053339
5,0.17485140317021688
10,0.05613650693298196
15,0.01852090568459521
20,0.006691262559451743
25,0.002928488646113081
30,0.0017372956664957145


==> csvdat/2022-12-02_16-36-39_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_covtype=full_v=3kmh_noisy.csv <==
SNR,omp,ls
-20,0.8673791973847953,11.605711241146366
-15,0.711563829538756,4.2779236465768316
-10,0.48481175881770755,1.966639172500365
-5,0.31797198840151936,1.2293922336675958
0,0.23369480363351575,0.9980831751597584
5,0.20103463675203986,0.9249619175028171
10,0.1897087306241059,0.9018221725376878
15,0.1861886449911224,0.8945259674908516
20,0.18495944589037946,0.8921854246316834
25,0.18460639074532417,0.8914519296740115
30,0.18447544013426445,0.8912217473535542


==> csvdat/2022-12-02_16-47-53_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,lin_int_sample_cov
-20,0.8630243029165371
-15,0.6625844784580566
-10,0.3937901848907326
-5,0.18434841168571348
0,0.07918312546851734
5,0.03203398216647815
10,0.013505063205992538
15,0.00654080066171854
20,0.0038330884625662055
25,0.0024482222713906416
30,0.0016781454605891855


==> csvdat/2022-12-02_20-59-50_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,lin_int_gmm_mismatch
-20,0.8623997523459085
-15,0.6525696871306106
-10,0.39225387323690547
-5,0.1792444238165585
0,0.0721945583503505
5,0.02837561872612193
10,0.01152173259229976
15,0.0056396291770342355
20,0.003523261472635189
25,0.002366994815104581
30,0.0016645555238232654


==> csvdat/2022-12-02_21-43-55_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=rand_edges_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,lin_int_sample_cov,lin_int_gmm_mismatch
-20,0.8604575148528898,0.865592027411578
-15,0.6667988825715557,0.6667603353348401
-10,0.3952907602130987,0.39359963521793745
-5,0.19023050773147923,0.18546766813346863
0,0.08304702143413142,0.08049973291761277
5,0.036773785602315805,0.03336391363768836
10,0.016985478442030754,0.014061916153002629
15,0.008419714095450176,0.006263757598590224
20,0.004122980545340559,0.0031138019234020304
25,0.00203265693877225,0.001688138973523885
30,0.0010756587383326014,0.0009752475018206578


==> csvdat/2022-12-03_09-55-34_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_full_inf
-20,0.8522433462744428
-15,0.6549111501239063
-10,0.39362598248727454
-5,0.17907063726666927
0,0.0719750285746525
5,0.027923755906842724
10,0.011312859520626762
15,0.004881401142192372
20,0.0025713909345928335
25,0.0016746389471109378
30,0.0013574668396551877


==> csvdat/2022-12-03_10-13-45_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,lin_int_sample_cov,lin_int_gmm_mismatch
-20,0.8517989257918275,0.8570205399806518
-15,0.6525663765706223,0.6593419617112966
-10,0.3955492193453071,0.38719338125630515
-5,0.18454237896493475,0.17947790704826183
0,0.07891277709180328,0.07307949247383985
5,0.03242963539607077,0.02827496151607025
10,0.013166099323958432,0.011223054564567939
15,0.005831880385492514,0.0049043961256969686
20,0.002964355203185563,0.002557098810740417
25,0.0018332704709827254,0.0016894942415089577
30,0.0014002459432849294,0.001356157651402758


==> csvdat/2022-12-03_10-54-11_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_full
-20,0.8543999771373603
-15,0.6547011356653011
-10,0.3903808161526954
-5,0.17637671225670462
0,0.07230602041039609
5,0.02749993697726621
10,0.010243333556244186
15,0.003877671106677832
20,0.0014460748426397892
25,0.0005423937449980043
30,0.00020253006495637136


==> csvdat/2022-12-03_17-45-55_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_v=50kmh.csv <==
SNR,lin_int,gmm_full
-20,55.12994940713375,0.8897720023226533
-15,17.296891656907846,0.7210206899583398
-10,5.497989994620532,0.4677684468194207
-5,1.744605631533009,0.24430664084589718
0,0.5515071632497243,0.10686759856179485
5,0.1754949658861567,0.042626125681015314
10,0.056970960127721654,0.0165633846178441
15,0.01905465004929557,0.006269529307018361
20,0.007217098383609296,0.002330876518715227
25,0.003436811363397266,0.0008591206035168839
30,0.0022575008966956842,0.0003244749603066445


==> csvdat/2022-12-03_21-14-40_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=50kmh_comps=64_noisy.csv <==
SNR,gmm_full_inf,lin_int_sample_cov_infdB,lin_int_gmm_mismatch_infdB
-20,0.8857314019437569,0.8884070767317127,0.8896180499235697
-15,0.7195764795978902,0.7306147084147512,0.7243469005877765
-10,0.4643341244005125,0.471026760413256,0.46836867164470863
-5,0.24063217668288878,0.2507390113800051,0.23947119743054174
0,0.10546189424961125,0.11628830553481352,0.10617786684248257
5,0.04298613529182564,0.05030814014120195,0.04346070950374692
10,0.017512959296979696,0.0212189079167085,0.017719601522292478
15,0.007615267837216445,0.009372519092894034,0.007601200614392894
20,0.0038500417307367253,0.004579889598176315,0.0038355030702512706
25,0.002483831524394199,0.0027479242520289148,0.002469073870796476
30,0.001971796942410672,0.002061756099596209,0.001973997064230986


==> csvdat/2022-12-04_11-58-06_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_v=100kmh.csv <==
SNR,lin_int
-20,54.96910064797067
-15,17.397645104424246
-10,5.507853562276331
-5,1.7327642329164723
0,0.5530807828673608
5,0.176810300198871
10,0.057387490371096916
15,0.019696687916214515
20,0.007890479734052587
25,0.00407924462863379
30,0.0028935679074319157


==> csvdat/2022-12-05_18-21-22_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_full_20
-20,0.8637367335480514
-15,0.6610869584064728
-10,0.38526326559786006
-5,0.17817910167279374
0,0.07136020344512417
5,0.028457967607923084
10,0.011364715601678644
15,0.005071666462736807
20,0.0027366955068505393
25,0.0019316124772754807
30,0.001697748121692401


==> csvdat/2022-12-06_09-59-04_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_full_inf
-20,0.8526385069092567
-15,0.6617509803428876
-10,0.39895768706981355
-5,0.18042953306689577
0,0.071856988682424
5,0.028230772213655473
10,0.011250420228186226
15,0.004842357297099607
20,0.002565335071481558
25,0.0016870105027873678
30,0.0013576810538056775


==> csvdat/2022-12-06_10-12-31_carrier=12_symbols=14_pilots=8_pattern=diamond_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,lin_int
-20,53.78296975947826
-15,17.007497942489746
-10,5.334242952136293
-5,1.6921005795460995
0,0.5369893442317728
5,0.1719525403336367
10,0.05697770236368321
15,0.020444511714838378
20,0.008855557946291902
25,0.00519900999856903
30,0.0040572501774183275


==> csvdat/2022-12-06_10-35-02_carrier=12_symbols=14_pilots=5_pattern=diamond_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,lin_int
-20,53.393885187086354
-15,16.766044890465
-10,5.350880212109607
-5,1.7197950428116118
0,0.5587641850941474
5,0.19206798477012632
10,0.0781581918039914
15,0.04179929416890152
20,0.030157912596185665
25,0.026681640718820003
30,0.025507882695956094


==> csvdat/2022-12-06_10-41-14_carrier=12_symbols=14_pilots=5_pattern=diamond_sum=0.99_ntrain=100000_v=50kmh.csv <==
SNR,lin_int
-20,53.069316375764075
-15,16.936586389613446
-10,5.376965557476746
-5,1.7364322637241234
0,0.5663950061504517
5,0.20700993594164216
10,0.09112998588386056
15,0.05483844762233685
20,0.043218787365693026
25,0.0396942821638209
30,0.03851360406165125


==> csvdat/2022-12-06_11-38-44_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_full_10
-20,0.8571627584648055
-15,0.6661695824411931
-10,0.38857277265780416
-5,0.18014075285360356
0,0.07424315469404373
5,0.029304878318388607
10,0.013167196373795136
15,0.007839728990765083
20,0.006921420993308821
25,0.00751289272454464
30,0.009420577629780883


==> csvdat/2022-12-06_12-50-12_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,lin_int_sample_cov_10dB,lin_int_gmm_mismatch_10dB
-20,0.8556267929322483,0.8618508540411925
-15,0.664316368133054,0.6661612709412729
-10,0.39099188461507967,0.3911788987583689
-5,0.18457151818989698,0.1809226136244732
0,0.08313568566929054,0.07676887851711423
5,0.03983199836083189,0.03661999732150402
10,0.02344595403782772,0.022024188141672372
15,0.01296781597802067,0.012439905700185348
20,0.005998834709678341,0.005901972837179335
25,0.002859761663159046,0.002846724020244222
30,0.0017334603714740048,0.0017300101669684828


==> csvdat/2022-12-06_19-09-05_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=block-toeplitz_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy_perSNR.csv <==
SNR,gmm_block-toeplitz_perSNR
-20,1.0505579606031703
-15,0.7333908597465242
-10,0.4094658179847673
-5,0.18830810984241092
0,0.07593060284113272
5,0.029135711797320756
10,0.011223847074962141
15,0.00445500630962786
20,0.001984742211691493
25,0.001092555161605018
30,0.0007136909084894734

==> csvdat/2022-12-06_19-09-05_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy_perSNR.csv <==
SNR,gmm_full_perSNR,lin_int_sample_cov_perSNR,lin_int_gmm_mismatch_perSNR
-20,1.1361163408412696,14.117652479816295,14.023845997123265
-15,0.8490710998873908,4.720065943852466,4.653967119310535
-10,0.46707140994078206,1.6196297130645168,1.5877313749368183
-5,0.20559765813467082,0.5581395369119899,0.5528323115726079
0,0.08387643911484581,0.19227553205287012,0.18802628977816477
5,0.033587104304361966,0.06610955877190813,0.06338900745083564
10,0.013167196373795136,0.02344595403782772,0.022024188141672372
15,0.005521773667727385,0.008873504895175289,0.008085446890954024
20,0.0027366955068505393,0.0038330884625662055,0.003523261472635189
25,0.0017496867534422338,0.0020890213291388385,0.001979831517245154
30,0.0013746749219916326,0.0014927423970919735,0.0014496564204050846

==> csvdat/2022-12-06_19-32-20_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_full_-10,lin_int_sample_cov_-10dB,lin_int_gmm_mismatch_-10dB
-10,0.6532168684011239,1.6196297130645168,1.5877313749368183


==> csvdat/2022-12-06_19-34-26_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_full_0,lin_int_sample_cov_0dB,lin_int_gmm_mismatch_0dB
0,0.08387643911484581,0.19227553205287012,0.18802628977816477


==> csvdat/2022-12-07_13-13-01_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_covtype=full_v=200kmh_noisy.csv <==
SNR,omp,ls
-20,0.9243504587041,11.576636001310623
-15,0.8322487177545909,4.276604272992672
-10,0.7033724102476097,1.949873501089918
-5,0.5841993314353096,1.2182607228606765
0,0.515838338813945,0.9866108442019862
5,0.4862339446341301,0.9129391316752766
10,0.4758572624447848,0.8897589233650813
15,0.47240094316540987,0.8824248177513847
20,0.4712957418357837,0.8801035117144024
25,0.47091764927125884,0.8793699429514613
30,0.47080921533620074,0.8791376539881354


==> csvdat/2022-12-07_13-51-11_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=block-toeplitz_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_block-toeplitz_20
-20,0.8527788002558392
-15,0.6682866790491634
-10,0.3874677407217912
-5,0.17941729566087125
0,0.07302945521153034
5,0.028421305221633945
10,0.011127502560182443
15,0.00446112516802013
20,0.001984742211691493
25,0.0010468025816082382
30,0.0006579266536677633


==> csvdat/2022-12-07_14-00-03_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_full_25,lin_int_sample_cov_25dB,lin_int_gmm_mismatch_25dB
25,0.0032838366402320454,0.0020890213291388385,0.001979831517245154


==> csvdat/2022-12-07_16-39-47_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=130kmh_comps=64_noisy_perSNR.csv <==
SNR,gmm_full_perSNR,lin_int_sample_cov_perSNR,lin_int_gmm_mismatch_perSNR,gmm_block-toeplitz_perSNR
-15,1.0383528571681413,4.73447194725742,4.697905835821703,0.8308622592893519
-10,0.59002399194696,1.6877668329592483,1.6650012336157418,0.5332776302551118
-5,0.29509035071715395,0.6254466155545199,0.6082632153155734,0.28676288424797997
0,0.13845204269293102,0.2315825348854925,0.2200580594187602,0.12870479715478186
5,0.06373257909075572,0.08827412199219396,0.08012565788847181,0.055853452531268
10,0.02733014572944,0.03487311684284444,0.03064192168079757,0.02329101250304606
15,0.012873067469856517,0.015269938195254676,0.013232818498499643,0.010074118253758537
20,0.007298090667531317,0.008134726501146439,0.00726680762343718,0.004893799007434356
25,0.0052512354088074245,0.005572214341748039,0.005230388325502775,0.0029817065430972505
30,0.004535921758275274,0.004656629761932328,0.004532847746510568,0.00267117896681654

==> csvdat/2022-12-07_16-39-47_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=200kmh_comps=64_noisy.csv <==
SNR,gmm_full_20,lin_int_sample_cov_20dB,lin_int_gmm_mismatch_20dB
-20,0.9138349253942186,0.9168846667378278,0.9185936462080393
-15,0.7909358575112125,0.7959188402367712,0.7973046529721979
-10,0.564622006514623,0.5861689475949147,0.5669167525685659
-5,0.3161834691734037,0.34391236292046695,0.3111672685717661
0,0.146733468054365,0.17263159840350265,0.14752933247424777
5,0.06759229872813166,0.08330277703810804,0.0664298738810171
10,0.034861791524313665,0.042623292706009216,0.03442141351367409
15,0.022305868502797418,0.025396920059620905,0.022090501477800718
20,0.017674703830759603,0.018613696570649714,0.01755747027771904
25,0.01606093552971336,0.0158816990708984,0.015582972230038069
30,0.015516779943294529,0.014759144894887399,0.014713168287560812


==> csvdat/2022-12-07_16-39-47_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=200kmh_comps=64_noisy_perSNR.csv <==
SNR,gmm_full_perSNR,lin_int_sample_cov_perSNR,lin_int_gmm_mismatch_perSNR,gmm_block-toeplitz_perSNR
-15,1.0790873177843832,4.7844616911019715,4.710204009565875,0.8580726189240627
-10,0.6543680483213651,1.7277583205191027,1.690784710029432,0.6007333284686197
-5,0.34233502762285295,0.6651871787952283,0.6380219542036286,0.33335934338919065
0,0.16616683638915952,0.25957324905391915,0.24250993464882784,0.1558790883816718
5,0.08187490853024383,0.10597370774127839,0.0959323986372228,0.06972641107032708
10,0.040921468502230655,0.048234640238345526,0.04233715565326117,0.032156506700775474
15,0.024182701926153044,0.026589415173294356,0.02390467095031401,0.016545952054646755
20,0.017674703830759603,0.018613696570649714,0.01755747027771904,0.01082121695816536
25,0.015439903337394268,0.015772244469069212,0.01533422262404608,0.00841042033392146
30,0.014609824655774383,0.014739422293497373,0.014579479974672387,0.007831776720158352


==> csvdat/2022-12-09_01-33-12_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=block-toeplitz_trainpatt=diamond_pattern=diamond_v=200kmh_comps=64_noisy.csv <==
SNR,gmm_block-toeplitz_20
-20,0.9143080284541751
-15,0.8013077428446078
-10,0.571503191276336
-5,0.3264963377505479
0,0.15304210383610586
5,0.06973616779051256
10,0.03238954255601925
15,0.017068895969652796
20,0.01082121695816536
25,0.008454877801164306
30,0.007461382359033748


==> csvdat/2022-12-09_09-41-40_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_v=200kmh.csv <==
SNR,lin_int,gmm_full
-20,54.99505808402168,0.916068503939532
-15,17.472629650875003,0.7897596421302339
-10,5.495806128296137,0.5718687290947377
-5,1.7465831118694433,0.3162156459694557
0,0.5627348945019583,0.14131814205362153
5,0.18829745391926295,0.0574882607501282
10,0.06896320055402799,0.022700640607818838
15,0.031569950583518365,0.008749268030329889
20,0.01965603471141445,0.00334247479094828
25,0.015928211837281596,0.0013323491239485424
30,0.01473719829128893,0.0005536178601216905


==> csvdat/2022-12-10_11-23-01_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_v=130kmh.csv <==
SNR,lin_int
-20,54.96771728368348
-15,17.38426569874782
-10,5.496225079462275
-5,1.746486899282156
0,0.5554148218462747
5,0.17795561709350707
10,0.05895895516182563
15,0.02146731788860278
20,0.009684535263517586
25,0.005913679408652314
30,0.004719641979098201


==> csvdat/2022-12-10_13-16-57_carrier=12_symbols=14_pattern=diamond_sum=0.99_ntrain=100000_v=130kmh_SNR=10dB_pilots.csv <==
pilots,gmm_full,lin_int,gmm_block-toeplitz_10,gmm_full_10,lin_int_sample_cov_10dB,lin_int_gmm_mismatch_full_10dB,channelnet
5,0.06115243984157513,0.13249057557156935,0.08693509391023943,0.13812767983218469,0.12628444071775952,0.12056489584258664,0.14666178314759215
8,0.039125704882812765,0.09236040884966497,0.05302470622801561,0.08044544290748963,0.07966610359437931,0.07408553558176,0.09855881548273615
13,0.023966107091386624,0.06402065391947899,0.02942404664878068,0.03856341350519871,0.04348508190298133,0.03830656056864614,0.05096137249927327
18,0.018881800919584156,0.05895895516182563,0.02329101250304606,0.02733014572944,0.03487311684284444,0.03064192168079757,0.040107974141749936
25,0.014763132930863999,0.05958547718823066,0.018314999754141588,0.019664785803150543,0.030008721000761324,0.026403559655913365,0.032309582300354654
32,0.012166174491382164,0.0604735586057007,0.015279110413854241,0.016155639121094068,0.027445385285960338,0.02401526914377331,0.02518874026608215

==> csvdat/2022-12-10_13-16-57_carrier=12_symbols=14_pattern=diamond_sum=0.99_ntrain=100000_v=130kmh_SNR=15dB_pilots.csv <==
pilots,gmm_full,lin_int,gmm_block-toeplitz_15,gmm_full_15,lin_int_sample_cov_15dB,lin_int_gmm_mismatch_full_15dB,channelnet
5,0.026803976241049753,0.09646551545887373,0.05645857671901455,0.10274932382857827,0.09593362748164104,0.09364622356430682,0.11474146597267997
8,0.016265935958271766,0.055904316638436924,0.029942247109605226,0.05484346432337323,0.05374273105386441,0.05097154482963229,0.06943188728042017
13,0.009207548587352649,0.02648842071821321,0.013518978574157455,0.02011513544982269,0.021504343084189675,0.01924362929754721,0.03207794916840483
18,0.007122534560031359,0.02146731788860278,0.010074118253758537,0.012873067469856517,0.015269938195254676,0.013232818498499643,0.021843845108422678
25,0.005509136218426985,0.020173715850597355,0.007475029466790599,0.008614596621568011,0.011945345640819512,0.01018673824714307,0.01746996671340755
32,0.004595796472557649,0.019839381638931616,0.006250935105315378,0.006709363857715612,0.01037208314529041,0.00887055437146021,0.01722435862535076

==> csvdat/2022-12-10_13-16-57_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_v=130kmh.csv <==
SNR,gmm_full
-20,0.8997817608345458
-15,0.753369939630702
-10,0.5129525543534668
-5,0.2752566462001992
0,0.12068309378769516
5,0.04818832403962528
10,0.018881800919584156
15,0.007122534560031359
20,0.002678463645162886
25,0.0010078178673765292
30,0.0003863215747296726


==> csvdat/2022-12-10_14-15-50_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=diamond_pattern=diamond_v=130kmh_comps=64_noisy.csv <==
SNR,gmm_full_20,lin_int_sample_cov_20dB,lin_int_gmm_mismatch_20dB
-20,0.9016083235507243,0.8994170655125556,0.9009568119688647
-15,0.7592611968023243,0.7571451056358354,0.7518370621952379
-10,0.5115714488088132,0.5183544321128601,0.5110923920470077
-5,0.26909382039875834,0.2872038619923059,0.2682317762645447
0,0.12118018385821108,0.13960989189176753,0.11915889767273549
5,0.05084712523977213,0.06288587729709953,0.0502396145167711
10,0.022516028697079894,0.028227536308908844,0.022000861843582235
15,0.01137062722377272,0.013875131722849446,0.011180292874599068
20,0.007298090667531317,0.008134726501146439,0.00726680762343718
25,0.005859807815647221,0.005738160914627898,0.005533272571619111
30,0.005385917098914628,0.004731346492672885,0.00468041067468014


==> csvdat/2022-12-10_14-26-53_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=block-toeplitz_trainpatt=diamond_pattern=diamond_v=130kmh_comps=64_noisy.csv <==
SNR,gmm_block-toeplitz_20
-20,0.9038475793982211
-15,0.7542768387729982
-10,0.5147701013178085
-5,0.2755356648245982
0,0.12701179739849314
5,0.05521499217427107
10,0.022991029043212076
15,0.010030870362188672
20,0.004893799007434356
25,0.0028939580493518194
30,0.0020867126322194583


==> csvdat/2022-12-10_15-31-31_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=block-toeplitz_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_block-toeplitz_10
-20,0.8550523801833942
-15,0.6665831526326019
-10,0.3885338013022928
-5,0.1790340071966189
0,0.07279735423727994
5,0.028756581465214
10,0.011137458927626034
15,0.004736463837870862
20,0.002355503888536807
25,0.0013746245202018001
30,0.0008968042532096924


==> csvdat/2022-12-10_16-45-59_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=block-circulant_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_block-circulant_20
-20,0.8634733867731167
-15,0.6572670724212231
-10,0.3949415985075518
-5,0.18521353618248718
0,0.07809803083754152
5,0.03497785280900004
10,0.0207718678421634
15,0.016084879571218968
20,0.01554112021421368
25,0.016070163474242553
30,0.016295019035332002


==> csvdat/2022-12-10_18-39-52_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=block-toeplitz_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,lin_int_gmm_mismatch_block-toeplitz_20dB
-20,0.8684836656833211
-15,0.6771496177316753
-10,0.40490397615292895
-5,0.19804485473820843
0,0.08657439296076916
5,0.03551536462904374
10,0.014647997745551259
15,0.006692441562662754
20,0.0035434826990408804
25,0.002130930046244092
30,0.0014118950456568843


==> csvdat/2022-12-10_18-47-21_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=block-toeplitz_trainpatt=diamond_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,lin_int_gmm_mismatch_block-toeplitz_10dB
-20,0.8657475761562347
-15,0.6880778258473204
-10,0.4335391395032957
-5,0.2155074233390968
0,0.1006379861908362
5,0.047853144960147774
10,0.02560870817634788
15,0.013751168240653821
20,0.006634398122587351
25,0.003592408991161496
30,0.002622863465018617


==> csvdat/2022-12-12_08-48-55_carr=12_symb=14_pilots=18_sum=0.99_ntrain=100000_covtype=full_trainpatt=rand_edges_pattern=diamond_v=3kmh_comps=64_noisy.csv <==
SNR,gmm_full_20
-20,0.8566669010277626
-15,0.6529961925217055
-10,0.3929358393895082
-5,0.17742982999229395
0,0.07309084575549256
5,0.028024698553749436
10,0.010697072632991664
15,0.004322520308596268
20,0.0020123144177077645
25,0.0012181930540709155
30,0.0009512928866974676


==> csvdat/2022-12-13_15-26-55_carrier=12_symbols=14_pilots=18_pattern=diamond_sum=0.99_ntrain=100000_covtype=full_v=130kmh_noisy.csv <==
SNR,omp,ls
-20,0.9106691352193983,11.623451406965392
-15,0.7967974575567568,4.2767882612463355
-10,0.6237511014224153,1.9616342397362623
-5,0.4821152695658442,1.225370870389131
0,0.402646817968951,0.9943121945899445
5,0.3719685777453152,0.9210717290975617
10,0.3603934483214751,0.8979139089682335
15,0.3567802903656231,0.8905775820613111
20,0.3556010500410185,0.8882723226629589
25,0.3552299982942255,0.8875363109189053
30,0.35513636781111385,0.887305811442836


==> csvdat/2022-12-13_15-37-51_n_paths=1_ant=128_comp=64_3gpp=True_full_noisyGMM.csv <==
SNR,gmm_noisy_20.0
-10,0.4584410113683003
-5,0.18260792512629972
0,0.07609872248889897
5,0.030377565369112368
10,0.011649382077033909
15,0.0044112943497472655
20,0.0017651136333255092
25,0.0008166367703583868
30,0.00041119087164593406


==> csvdat/2022-12-13_15-44-04_n_paths=1_ant=128_comp=64_3gpp=True_full_mismatch.csv <==
SNR,gmm_20dB_mismatch
-10,0.46329131918080996
-5,0.18752385043606346
0,0.0791424455322579
5,0.03146835790497957
10,0.012662349684035701
15,0.005962877374371333
20,0.003596010340021001
25,0.0019986922322057033
30,0.0008441992756461524


==> csvdat/2022-12-13_16-30-56_n_paths=1_ant=128_comp=64_3gpp=True_full.csv <==
SNR,gmm,genie
-10,0.4510114667886898,0.313334423828125
-5,0.17742127828403667,0.1552856689453125
0,0.07461995877861217,0.06761825561523438
5,0.029507769745990318,0.02744771728515625
10,0.011346323022494022,0.0106101318359375
15,0.004200563085498544,0.003978624725341797
20,0.001515681207395007,0.0014446754455566407
25,0.0005419510696314029,0.0005171938419342041
30,0.00018976956400905743,0.00018309736251831055


==> csvdat/2022-12-14_20-10-08_carr=12_symb=14_pilots=18_ntrain=100000_trainpatt=diamond_pattern=diamond_v=3kmh_snr_in=_12,_22__snr_out=20.csv <==
SNR,channelnet
-20,23.090592196464105
-15,7.125424546734336
-10,2.172844196200565
-5,0.6474993834027862
0,0.19408314741182922
5,0.058523771853182076
10,0.022315092477539756
15,0.010896427686742467
20,0.005645501948643578
25,0.00413298427299999
30,0.0036815897900117135


==> csvdat/2022-12-15_03-31-19_carr=12_symb=14_pilots=18_ntrain=100000_trainpatt=diamond_pattern=diamond_v=130kmh_snr_in=_12,_22__snr_out=20.csv <==
SNR,channelnet
-20,35.53578126954624
-15,11.057809838073384
-10,3.442879446988327
-5,1.091856277940474
0,0.3467874726150245
5,0.10540790262599647
10,0.040107974141749936
15,0.017772718014709973
20,0.00943933710484176
25,0.007324179439239988
30,0.006705754829008302


==> csvdat/2022-12-21_15-54-42_carr=12_symb=14_pilots=18_ntrain=100000_trainpatt=diamond_pattern=diamond_v=130kmh_perSNR.csv <==
SNR,channelnet
-5,1.6512989866569698
0,0.5719214673357068
5,0.2014458461604963
10,0.07060062548008696
15,0.021843845108422678
20,0.009376347456574716
25,0.0064129800024239104
30,0.004886863048294959

==> csvdat/vae_circ_noisy_test-10.0.csv <==
SNR,vae_real_10
-1.000000000000000000e+01,1.071966528892517090e+00
-5.000000000000000000e+00,8.721700310707092285e-01 
0.000000000000000000e+00,8.061932325363159180e-01 
5.000000000000000000e+00,4.551690444350242615e-02 
1.000000000000000000e+01,1.129603013396263123e-02 
1.500000000000000000e+01,4.416734911501407623e-03 
2.000000000000000000e+01,1.794574433006346226e-03 
2.500000000000000000e+01,8.034023921936750412e-04 
3.000000000000000000e+01,4.069507995154708624e-04 


==> csvdat/vae_circ_noisy_test-10.0.txt <==
-1.000000000000000000e+01 1.071966528892517090e+00 1.071966528892517090e+00
-5.000000000000000000e+00 8.721700310707092285e-01 8.721700310707092285e-01
0.000000000000000000e+00 8.061932325363159180e-01 8.061932325363159180e-01
5.000000000000000000e+00 4.551690444350242615e-02 4.551690444350242615e-02
1.000000000000000000e+01 1.129603013396263123e-02 1.129603013396263123e-02
1.500000000000000000e+01 4.416734911501407623e-03 4.416734911501407623e-03
2.000000000000000000e+01 1.794574433006346226e-03 1.794574433006346226e-03
2.500000000000000000e+01 8.034023921936750412e-04 8.034023921936750412e-04
3.000000000000000000e+01 4.069507995154708624e-04 4.069507995154708624e-04


==> csvdat/vae_circ_noisy_test-20.csv <==
SNR,vae_real_20
-1.000000000000000000e+01,1.024523019790649414e+00
-5.000000000000000000e+00,9.248074293136596680e-01 
0.000000000000000000e+00,7.895636558532714844e-01 
5.000000000000000000e+00,4.170401096343994141e-01
1.000000000000000000e+01,2.992384508252143860e-02 
1.500000000000000000e+01,4.431441426277160645e-03 
2.000000000000000000e+01,1.708755851723253727e-03 
2.500000000000000000e+01,9.292494505643844604e-04 
3.000000000000000000e+01,1.183739397674798965e-03 


==> csvdat/vae_circ_noisy_test-perSNR.csv <==
SNR,vae_real_perSNR
-10,5.417849421501159668e-01
-5,1.967834830284118652e-01 
0,7.360524684190750122e-02
5,2.919453755021095276e-02
10,1.126830372959375381e-02
15,4.293803591281175613e-03
20,1.587139908224344254e-03
25,5.831849412061274052e-04
30,2.102768630720674992e-04
